COSMIC: COmmonSense knowledge for eMotion Identification in Conversations

In this paper, we address the task of utterance level emotion recognition in conversations using commonsense knowledge. We propose COSMIC, a new framework that incorporates different elements of commonsense such as mental states, events, and causal relations, and build upon them to learn interactions between interlocutors participating in a conversation. Current state-of-the-art methods often encounter difficulties in context propagation, emotion shift detection, and differentiating between related emotion classes. By learning distinct commonsense representations, COSMIC addresses these challenges and achieves new state-of-the-art results for emotion recognition on four different benchmark conversational datasets. Our code is available at https://github.com/declare-lab/conv-emotion.

==> Rebuttal.txt <==
Review #1
The paper addresses the problem of emotion detection in conversations. It proposes a GRU-based deep neural network model that uses so-called commonsense knowledge as features for emotion classification. The commonsense knowledge is generated from the utterances in a conversation by a pre-trained model (i.e., COMET).

- Runtime is not discussed.
- Experimental setup (such as parameter values) is not completely described.
- No discussion on error propagation from COMET.
- It is very interesting and reasonable to use the five types of commonsense knowledge in dialogue emotion detection. I wonder how accurate COMET is in extracting such knowledge. Any issue in terms of error propagation?
- What is the runtime of the proposed method like, compared to baselines?

Typos, Grammar, Style, and Presentation Improvements
In Section 2, party -> partial?
In Section 5.1, citation for ConGCN misses year.

Response to Reviewer 1:
- The COMET model is trained on the ATOMIC dataset consisting of specific event prompts having length around 10-20 tokens. This leads to some inaccuracy and propagation of errors in the computed commonsense vectors for very short or very long utterances. In general, we found that discrete sequences of commonsense (similar to Figure 2) produced from COMET are not always accurate for very short utterances (EmoryNLP) and very long utterances (IEMOCAP). COSMIC performs better than DialogueRNN and DialogueGCN on short utterances. However, COSMIC's performance is still significantly worse than its performance on regularly-sized utterances (10-20 tokens).
- Please refer to the general response section for more clarifications and details.

# next line not in rebuttal .. rephrased in line 15
- The ATOMIC dataset focuses on inferential knowledge organized as if-then relations regarding two persons. All relations being if-then contribute to some propagation of error, however the inter-personal setting aligns well with the conversational setup which is our focus in this work. We analyzed a number of conversations manually, and found that the discrete commonsense sequences correlate well with the overall emotional mood of the conversation. We intend to analyze this in more detail in the future.

Review #2
This paper proposes a new framework, COSMIC, for the task of utterance-level emotion recognition in conversations which incorporates elements of commonsense knowledge such as mental states, events and causal relations. The experimental results are reported over four conversational datasets.

- Weak discussion in Related Work section fails to situate this proposed work in relation to prior work. For instance, did previous works leverage any knowledge bases, and if yes, then how were they different from COMET?
- A brief (better) description of what knowledge is encoded within COMET that makes it suitable for this specific type of task would be helpful.
- Although the proposed model achieves improvement over previous SOTA models, it would be more useful if the paper described what particular aspects of the proposed model are responsible for such improvement in conversation emotion modeling.
- A small Table or paragraph summarizing the different components of Speaker/Listener CSK would be helpful.
- The paper does not provide sufficient details for the model/results to be reproducible.
- Would you have any idea why removing Listener CSK improves the results in EmoryNLP dataset? Is there a particular characteristic about that dataset that influences the model to behave as such?

Typos, Grammar, Style, and Presentation Improvements
-- Page 3, "concat" -> "concatenate", "this states" -> "these states".
-- Page 6, "conversations with only two participants only".

Response to Reviewer 2:
- The KET model is the only baseline that uses external knowledge resources among all the previous work. These resources include the ConceptNet knowledge graph and the NRC_VAD emotion lexicon. Knowledge from these external resources is used as additional input in the embedding layer of the network which is different from how we encode knowledge in COSMIC. We will include this information in the updated draft to improve the discussion in the Related Work section. 
- The average utterance length is the lowest in EmoryNLP (7.7 words) with many utterances below 5 words. We believe this is reason why Listener CSK is noisy and removing it leads to improvement in performance. 
- Please refer to the general response section for more clarifications and details.


Review #3
- Summary: The main contribution of this paper is to propose a conversational emotion classifier by fusing commonsense knowledge. The proposed model incorporates different elements of commonsense by complicated GRU based models. Experimental results on four datasets showed the proposed model outperforms several baseline models. However, there are few detailed analyses of experiments that were given in this paper.

- Description of the proposed model, especially the commonsense conversational model in 3.3 should be improved. There are too many redundant symbols and subscript in 3.3 without a clear explanation. My advice of revising this part is to firstly describe a basic framework (maybe dialogueRNN is a good choice) and progressively introduce the novel components of the proposed model. Progressively description can greatly reduce the difficulty of understanding this model.

- By adding several additional GRU-based components (GRU_Q , GRU_R , GRU I , and GRU E in this paper) and consuming much more computational resources, the performance improvement in most of datasets are not satisfactory. Although improving the F_1 score by only 1 point compared with pre-trained LM based models like RoBERTa is enough to show the superiority of the proposed model, the necessity of introducing that many additional components should be doubted. Pruning the proposed model and introducing a more elegant and efficient architecture of fusing commonsense knowledge is worthy of in-depth study.

- My main concern for this work is the complexity of the proposed model. It is hard to know which part of this model actually contributes to the final performance improvement, since there are multiple entangled components. Though there are simple ablation analysis of components corresponding to listener and speaker, it is still unclear how each state and the corresponding GRU network contributes to this complicated model.

- The experimental results given in this paper is not sufficient to show how the commonsense knowledge help the model recognize the emotion in conversations. Case study in 5.4 is not a strong demonstration of how commonsense knowledge helps emotion recognition. More quantitative analysis should be conducted to show the relationship between incorporated commonsense knowledge and the emotion states in conversations.

- In section 1, the necessity of incorporating commonsense knowledge into conversational emotion recognition is not fully addressed. More intuitive explanation of the main motivation for incorporating commonsense knowledge should be given.

Response to Reviewer 3:
- In the current draft, we attempted to make Section 3 comprehensible by dividing the overall process into steps and substeps. We will revise this section and subsection 3.3 to improve clarity in the updated draft. 
- We abide by R3's assessment that the additional GRU-based components introduce complexity in the final model. However, we would like to clarify that in terms of runtime COSMIC is around 2 times faster than the previous state-of-the-art DialogueGCN model.  
- As pointed out by R3, the proposed architecture consists of several entangled components that introduce more complexity in the model. We would like to clarify that we have conducted several experiments based on simpler architecture choices such as i) concatenating commonsense vectors from COMET with the context independent RoBERTa vectors; or ii) further introducing multitask objectives where specific commonsense vectors from COMET ("need of speaker", "wanted by speaker", and "wanted by listeners") were to be predicted from the concatenated RoBERTa vectors and the five basic commonsense vectors. These choices did not improve the performance compared to the closely related DialogueRNN model, suggesting that the fusion of features from RoBERTa and COMET is not straightforward. We also discuss some architecture choices in Section 5.5 which do not lead to any improvement in performance.
- We agree with R3 that pruning the current model to introduce a more efficient architecture for incorporating commonsense is worthy of future work. As a preliminary analysis, we studied the representation of commonsense vectors in the vector space and found that the five basic features that we use in the final model are relatively distant w.r.t cosine similarity. However, we believe that some features are closely related (especially effect and reaction) and might capture redundant information for some utterances. We intend to study this aspect of feature pruning and architecture pruning in the future.
- From our analysis, we found that COMET provides commonsense affective knowledge grasped from the context and utterances that are helpful for emotion recognition. This is especially useful for utterances that might seem to belong to the neutral class, but are in-fact non-neutral in nature. For instance in Figure 2, the utterance after "Well, what do you want me to do about it?  What do you want?" (Utterance-8) is "I want you to pretend like he's coming back." (Utterance-9) with label "Angry". As shown in the figure, the commonsense corresponding to "reaction of listener" (RL_cs) from Utterance-8 is "Becomes angry, annoyed". This key piece of information captures the affective knowledge to predict that Utterance-9 belongs to the emotion class "Angry". We will elaborate on Section 5.4 to provide more such in-detail examples and analysis in the updated draft.

General Response:
Runtime, Experimental Setup [R1, R2]:
- The runtime of COSMIC is around 1.5 times slower than DialogueRNN and 2 times faster than DialogueGCN for the same batch size of 16 dialogues for one epoch in a single V100 GPU.
- We use bidirectional GRU with hidden size of 300 for the five different commonsense states. The final model is trained with a batch size of 16 with Adam optimizer having a learning rate of 1e-4.
- We will open-source our code to ensure reproducibility.

What knowledge is encoded in COMET and how Commonsense helps [R2, R3]:
- The COMET model trained on the ATOMIC dataset encodes different aspects of social commonsense knowledge around specific event prompts. This knowledge includes the event causes, its emotional effects, reactions and resulting mental states of the agent and other participants (direct or implied). The ability of COMET to infer such inter-personal knowledge and its ability to predict emotional effects and reactions is useful and suitable for the task of conversational emotion modelling.
- We will include more experimental results (both qualitative and quantitative) and analysis about how commonsense knowledge helps given the additional page that will be available for the camera-ready version.

Errors, Presentation Improvements [R1, R2, R3]
- Thank you for pointing out the issues and your suggestions about improving the presentation of the paper. We will fix the issues and incorporate your suggestions in the updated draft.
